Analytic Framework for Estimating Memory Cost

As artificial intelligence (AI) models quickly spread and become more advanced, they are requiring an ever-increasing amount of data and compute capability, leading to a significant energy cost. Training and inference of AI models including the large language models (LLMs) and deep neural networks (DNNs) are contributing to a large carbon footprint owing to the massive amount of memory they consume in data centers. In this article, we present a generalized framework that quantifies these energy costs incurred to the environment. This framework provides a foundational quantification of AI's ecological footprint, facilitating the development of sustainable architectural strategies for future models.

==> Latest_Data_1.txt <==
x y
0.0	0.0
0.2631578947368421	0.20726653920705249
0.5263157894736842	0.4576624669244914
0.7894736842105263	0.7872144602638721
1.0526315789473684	1.2292981066125377
1.3157894736842104	1.808401621059213
1.5789473684210527	2.5365988379050495
1.8421052631578947	3.415762353136024
2.1052631578947367	4.442901385314929
2.3684210526315788	5.61433516557655
2.631578947368421	6.927369890364107
2.894736842105263	8.380425772683282
3.1578947368421053	9.972685960250022
3.4210526315789473	11.703760238515864
3.6842105263157894	13.573471782706823
3.9473684210526314	15.581743366189333
4.2105263157894735	17.728542156197427
4.473684210526316	20.013854476088593
4.7368421052631575	22.437674719550415
5.0	25.000000618177705


==> Latest_Data_2.txt <==
x y
0.0	0.0
0.2631578947368421	0.017814878007710935
0.5263157894736842	0.13367308271093592
0.7894736842105263	0.41017984655343653
1.0526315789473684	0.8673987333175388
1.3157894736842104	1.4988452254688982
1.5789473684210527	2.289732989937144
1.8421052631578947	3.2270667730239726
2.1052631578947367	4.3025232737578305
2.3684210526315788	5.511925408295421
2.631578947368421	6.853847073371844
2.894736842105263	8.328382077387914
3.1578947368421053	9.93631359103523
3.4210526315789473	11.678632321785948
3.6842105263157894	13.556292065362069
3.9473684210526314	15.570107167540217
4.2105263157894735	17.720726540420564
4.473684210526316	20.008644328488234
4.7368421052631575	22.434224825260912
5.0	24.997730106564877


==> sf1.txt <==
x y
0.0	4.499375377257906
0.13157894736842105	4.696466294261022
0.2631578947368421	5.112721720074183
0.39473684210526316	5.80737074693092
0.5263157894736842	6.880621144167905
0.6578947368421052	8.495791122675229
0.7894736842105263	10.916307245985243
0.9210526315789473	14.567361058564847
1.0526315789473684	20.13874519018787
1.1842105263157894	28.756749281283934
1.3157894736842104	42.27217886782911
1.4473684210526314	63.74396713996249
1.5789473684210527	98.25262426637
1.7105263157894737	154.27039056098158
1.8421052631578947	245.97162449922982
1.9736842105263157	397.13199686940703
2.1052631578947367	647.7135069390017
2.236842105263158	1064.9911683648888
2.3684210526315788	1762.3613604111522
2.5	2931.1450809101025


==> sf2.txt <==
x y
0.0	4.493799156133488
0.13157894736842105	4.7018523949232645
0.2631578947368421	5.1309445572808725
0.39473684210526316	5.842048933665097
0.5263157894736842	6.937970005114861
0.6578947368421052	8.586070202531058
0.7894736842105263	11.056247986079008
0.9210526315789473	14.784225815760152
1.0526315789473684	20.47711783837483
1.1842105263157894	29.289915753403715
1.3157894736842104	43.12123627913967
1.4473684210526314	65.10996352149877
1.5789473684210527	100.47068862662317
1.7105263157894737	157.90099945380425
1.8421052631578947	251.95461708528526
1.9736842105263157	407.0466583326552
2.1052631578947367	664.2180037878363
2.236842105263158	1092.5653259965065
2.3684210526315788	1808.5625861257108
2.5	3008.732469542657


==> sf3.txt <==
x y
0.0	4.453830920940947
0.13157894736842105	4.788007189548386
0.2631578947368421	5.368613866929131
0.39473684210526316	6.2769960336040365
0.5263157894736842	7.64635388886714
0.6578947368421052	9.69136566890981
0.7894736842105263	12.757553766900294
0.9210526315789473	17.40352786410601
1.0526315789473684	24.53826065291572
1.1842105263157894	35.650794133941204
1.3157894736842104	53.19552357883379
1.4473684210526314	81.2397159055273
1.5789473684210527	126.55347319263748
1.7105263157894737	200.44674530849773
1.8421052631578947	321.86842179630366
1.9736842105263157	522.6385517478234
2.1052631578947367	856.2871513881144
2.236842105263158	1412.9924675175416
2.3684210526315788	2344.8367310297863
2.5	3908.517112592601


==> sf4.txt <==
x y
0.0	14.739229247805747
0.13157894736842105	20.09373248728205
0.2631578947368421	28.00285893079188
0.39473684210526316	39.832213275059416
0.5263157894736842	57.722259840004746
0.6578947368421052	85.03294302582013
0.7894736842105263	127.04630646007962
0.9210526315789473	192.088045737759
1.0526315789473684	293.34286242770514
1.1842105263157894	451.8360497772477
1.3157894736842104	701.3897424271282
1.4473684210526314	1096.9257174181741
1.5789473684210527	1728.4280759589622
1.7105263157894737	2744.458615831046
1.8421052631578947	4391.782653970878
1.9736842105263157	7082.17395952926
2.1052631578947367	11505.108006302065
2.236842105263158	18817.989033756076
2.3684210526315788	30967.450047009785
2.5	51232.31295815535


==> sf5.txt <==
x y
0.0	168.8614666096132
0.13157894736842105	240.33201306979714
0.2631578947368421	347.93264289565093
0.39473684210526316	512.5029264420441
0.5263157894736842	767.8640897195121
0.6578947368421052	1169.150160621279
0.7894736842105263	1806.4658003123254
0.9210526315789473	2827.1758573012203
1.0526315789473684	4472.073258845249
1.1842105263157894	7133.675943323369
1.3157894736842104	11449.538382960229
1.4473684210526314	18450.675557150942
1.5789473684210527	29796.687739754212
1.7105263157894737	48148.14874964939
1.8421052631578947	77759.31956218227
1.9736842105263157	125431.1953151906
2.1052631578947367	202064.87185555339
2.236842105263158	325228.26233265374
2.3684210526315788	523443.0653352261
2.5	843391.5119482661


==> sf6.txt <==
x y
0.0	1822.6185278660605
0.13157894736842105	2607.2194806922103
0.2631578947368421	3791.8678653248917
0.39473684210526316	5610.236470131741
0.5263157894736842	8444.466433248714
0.6578947368421052	12923.589266678428
0.7894736842105263	20088.330400324303
0.9210526315789473	31667.19078774745
1.0526315789473684	50538.84283071644
1.1842105263157894	81505.88230644024
1.3157894736842104	132587.50422127024
1.4473684210526314	217173.96206431594
1.5789473684210527	357605.64947382774
1.7105263157894737	591093.8220396849
1.8421052631578947	979463.8230426533
1.9736842105263157	1625088.5434988705
2.1052631578947367	2696759.144520448
2.236842105263158	4471369.142912318
2.3684210526315788	7400576.845216786
2.5	12216763.596967753

